Lyapunov Neural Network with Region of Attraction Search

Deep learning methods have been widely used in robotic applications, making learning-enabled control design for complex nonlinear systems a promising direction. Although deep reinforcement learning methods have demonstrated impressive empirical performance, they lack the stability guarantees that are important in safety-critical situations. One way to provide these guarantees is to learn Lyapunov certificates alongside control policies. There are three related problems: 1) verify that a given Lyapunov function candidate satisfies the conditions for a given controller on a region, 2) find a valid Lyapunov function and controller on a given region, and 3) find a valid Lyapunov function and a controller such that the region of attraction is as large as possible. Previous work has shown that if the dynamics are piecewise linear, it is possible to solve problems 1) and 2) by solving a Mixed-Integer Linear Program (MILP). In this work, we build upon this method by proposing a Lyapunov neural network that considers monotonicity over half spaces in different directions. We 1) propose a specific choice of Lyapunov function architecture that ensures non-negativity and a unique global minimum by construction, and 2) show that this can be leveraged to find the controller and Lyapunov certificates faster and with a larger valid region by maximizing the size of a square inscribed in a given level set. We apply our method to a 2D inverted pendulum, unicycle path following, a 3-D feedback system, and a 4-D cart pole system, and demonstrate it can shorten the training time by half compared to the baseline, as well as find a larger ROA.

==> preamble/quotes.txt <==
I love deadlines. I like the whooshing sound they make as they fly by.|Douglas Adams via brainyquote.com
A common mistake that people make when trying to design something completely foolproof is to underestimate the ingenuity of complete fools.|Douglas Adams via brainyquote.com
I seldom end up where I wanted to go, but almost always end up where I need to be.|Douglas Adams via brainyquote.com
In order to fly, all one must do is simply miss the ground.|Douglas Adams
Time is an illusion. Lunchtime doubly so.|Douglas Adams via brainyquote.com
What did you ASK at school today?|Richard P. Feynman
If you want to learn something, read about it. If you want to understand something, write about it. If you want to master something, teach it.|Yogi Bhajan
In theory, there is no difference between theory and practice. But in practice, there is.|Benjamin Brewster via goodreads.com
Every now and then a man's mind is stretched by a new idea or sensation, and never shrinks back to its former dimensions.|Oliver Wendell Holmes Sr. via goodreads.com
If there's a fifty-fifty chance that something can go wrong, nine out of ten times, it will.|Yogi Berra
There is no elevator to success, you have to take the stairs.|Zig Ziglar via goodreads.com

